ProHOC: Probabilistic Hierarchical Out-of-Distribution Classification via Multi-Depth Networks

Out-of-distribution (OOD) detection in deep learning has traditionally been framed as a binary task, where samples are either classified as belonging to the known classes or marked as OOD, with little attention given to the semantic relationships between OOD samples and the in-distribution (ID) classes. We propose a framework for detecting and classifying OOD samples in a given class hierarchy. Specifically, we aim to predict OOD data to their correct internal nodes of the class hierarchy, whereas the known ID classes should be predicted as their corresponding leaf nodes. Our approach leverages the class hierarchy to create a probabilistic model and we implement this model by using networks trained for ID classification at multiple hierarchy depths. We conduct experiments on three datasets with predefined class hierarchies and show the effectiveness of our method. Our code is available at https://github.com/walline/prohoc.

==> data/dists-fgvc-ood.dat <==
x y value
0 0 398
1 0 394
2 0 89
3 0 0
0 1 72
1 1 245
2 1 101
3 1 21
0 2 1
1 2 8
2 2 3
3 2 0
0 3 0
1 3 0
2 3 0
3 3 0


==> data/dists-fgvc-val.dat <==
x y value
0 0 2081
1 0 0
2 0 0
3 0 0
0 1 271
1 1 118
2 1 8
3 1 0
0 2 60
1 2 65
2 2 18
3 2 2
0 3 10
1 3 24
2 3 9
3 3 1


==> data/dists-imagenet-ood.dat <==
x y value
0 0 31137
1 0 26494
2 0 2271
3 0 255
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 0
0 1 12705
1 1 7234
2 1 3601
3 1 1030
4 1 150
5 1 38
6 1 6
7 1 1
8 1 1
9 1 0
10 1 0
11 1 0
0 2 6726
1 2 1750
2 2 1080
3 2 369
4 2 167
5 2 56
6 2 18
7 2 19
8 2 4
9 2 1
10 2 0
11 2 0
0 3 3249
1 3 791
2 3 479
3 3 255
4 3 48
5 3 34
6 3 5
7 3 2
8 3 0
9 3 0
10 3 0
11 3 0
0 4 1459
1 4 419
2 4 342
3 4 59
4 4 45
5 4 79
6 4 97
7 4 101
8 4 74
9 4 4
10 4 0
11 4 0
0 5 209
1 5 122
2 5 67
3 5 18
4 5 2
5 5 2
6 5 0
7 5 0
8 5 0
9 5 0
10 5 0
11 5 0
0 6 602
1 6 249
2 6 156
3 6 48
4 6 19
5 6 15
6 6 1
7 6 0
8 6 0
9 6 0
10 6 0
11 6 0
0 7 105
1 7 67
2 7 65
3 7 9
4 7 2
5 7 3
6 7 0
7 7 0
8 7 0
9 7 0
10 7 0
11 7 0
0 8 10
1 8 16
2 8 8
3 8 1
4 8 0
5 8 0
6 8 0
7 8 0
8 8 0
9 8 0
10 8 0
11 8 0
0 9 0
1 9 1
2 9 0
3 9 0
4 9 0
5 9 0
6 9 0
7 9 0
8 9 0
9 9 0
10 9 0
11 9 0
0 10 0
1 10 0
2 10 0
3 10 0
4 10 0
5 10 0
6 10 0
7 10 0
8 10 0
9 10 0
10 10 0
11 10 0
0 11 0
1 11 0
2 11 0
3 11 0
4 11 0
5 11 0
6 11 0
7 11 0
8 11 0
9 11 0
10 11 0
11 11 0


==> data/dists-imagenet-val.dat <==
x y value
0 0 16195
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
7 0 0
8 0 0
9 0 0
10 0 0
11 0 0
0 1 3501
1 1 899
2 1 22
3 1 0
4 1 0
5 1 0
6 1 0
7 1 0
8 1 0
9 1 0
10 1 0
11 1 0
0 2 1520
1 2 430
2 2 175
3 2 76
4 2 26
5 2 5
6 2 4
7 2 0
8 2 1
9 2 0
10 2 0
11 2 0
0 3 1068
1 3 335
2 3 197
3 3 133
4 3 67
5 3 39
6 3 18
7 3 4
8 3 1
9 3 2
10 3 0
11 3 0
0 4 442
1 4 96
2 4 59
3 4 30
4 4 6
5 4 5
6 4 4
7 4 1
8 4 0
9 4 0
10 4 0
11 4 0
0 5 168
1 5 52
2 5 36
3 5 18
4 5 6
5 5 8
6 5 7
7 5 3
8 5 2
9 5 0
10 5 0
11 5 0
0 6 39
1 6 52
2 6 32
3 6 16
4 6 1
5 6 0
6 6 0
7 6 0
8 6 1
9 6 0
10 6 0
11 6 0
0 7 24
1 7 25
2 7 11
3 7 2
4 7 0
5 7 1
6 7 0
7 7 0
8 7 0
9 7 0
10 7 0
11 7 0
0 8 18
1 8 7
2 8 7
3 8 2
4 8 0
5 8 1
6 8 0
7 8 0
8 8 0
9 8 0
10 8 0
11 8 0
0 9 0
1 9 0
2 9 0
3 9 0
4 9 0
5 9 0
6 9 0
7 9 0
8 9 0
9 9 0
10 9 0
11 9 0
0 10 0
1 10 0
2 10 0
3 10 0
4 10 0
5 10 0
6 10 0
7 10 0
8 10 0
9 10 0
10 10 0
11 10 0
0 11 0
1 11 0
2 11 0
3 11 0
4 11 0
5 11 0
6 11 0
7 11 0
8 11 0
9 11 0
10 11 0
11 11 0


==> data/dists-inat-ood.dat <==
x y value
0 0 2827
1 0 3822
2 0 1867
3 0 380
4 0 12
5 0 0
6 0 0
0 1 1035
1 1 416
2 1 244
3 1 88
4 1 49
5 1 16
6 1 0
0 2 591
1 2 148
2 2 185
3 2 52
4 2 14
5 2 3
6 2 0
0 3 31
1 3 192
2 3 502
3 3 109
4 3 54
5 3 5
6 3 0
0 4 0
1 4 6
2 4 5
3 4 4
4 4 0
5 4 0
6 4 0
0 5 0
1 5 0
2 5 1
3 5 1
4 5 0
5 5 0
6 5 0
0 6 0
1 6 0
2 6 0
3 6 0
4 6 0
5 6 0
6 6 0


==> data/dists-inat-val.dat <==
x y value
0 0 17607
1 0 0
2 0 0
3 0 0
4 0 0
5 0 0
6 0 0
0 1 5883
1 1 1575
2 1 0
3 1 0
4 1 0
5 1 0
6 1 0
0 2 774
1 2 185
2 2 90
3 2 16
4 2 3
5 2 1
6 2 0
0 3 937
1 3 225
2 3 95
3 3 23
4 3 3
5 3 0
6 3 0
0 4 182
1 4 116
2 4 41
3 4 16
4 4 11
5 4 4
6 4 0
0 5 10
1 5 52
2 5 137
3 5 18
4 5 40
5 5 20
6 5 1
0 6 0
1 6 2
2 6 6
3 6 4
4 6 1
5 6 0
6 6 0


==> data/fgvc-aircraft-ood.txt <==
v-737-500
v-737-700
v-747-400
v-767-200
v-767-300
v-767-400
v-A319
v-A330-200
v-A330-300
v-A340-200
v-A340-300
v-A340-500
v-A340-600
v-Challenger_600
v-DC-6
v-DC-9-30
v-DHC-8-100
v-DHC-8-300
v-E-195
v-Fokker_50


==> data/imagenet-ood.txt <==
n01534433
n02088094
n02088238
n02088364
n02088466
n02088632
n02089078
n02089867
n02089973
n02090379
n02090622
n02090721
n02091032
n02091134
n02091244
n02091467
n02091635
n02091831
n02092002
n02092339
n01855672
n02012849
n02093991
n02017213
n02096177
n01688243
n02098105
n01728920
n02099429
n01744401
n02108422
n02106166
n02110185
n02123394
n02397096
n02128925
n02422106
n02481823
n02487347
n01494475
n02643566
n02169497
n02256656
n02279972
n07768694
n03207941
n04542943
n03980874
n02883205
n03866082
n02794156
n04548280
n03773504
n09246464
n04515003
n02676566
n07715103
n03394916
n07718472
n03804744
n03642806
n02979186
n04409515
n03179701
n03662601
n03673027
n02814533
n03670208
n03345487
n04560804
n03770679
n04604644
n02793495
n02727426
n03089624
n02825657
n04398044
n04285008
n04370456
n02410509


==> data/inat-ood.txt <==
nat0996
nat0997
nat0998
nat0999
nat1000
nat1001
nat1002
nat1003
nat1004
nat1005
nat1006
nat1007
nat1008
nat1009
nat0958
nat0963
nat0964
nat0965
nat0966
nat0967
nat0968
nat0969
nat0970
nat0971
nat0972
nat0917
nat0910
nat0668
nat0669
nat0684
nat0688
nat0469
nat0481
nat0486
nat0490
nat0491
nat0492
nat0493
nat0494
nat0495
nat0496
nat0497
nat0498
nat0499
nat0500
nat0501
nat0502
nat0448
nat0454
nat0338
nat0344
nat0792
nat0776
nat0777
nat0778
nat0779
nat0780
nat0781
nat0782
nat0783
nat0784
nat0785
nat0786
nat0787
nat0788
nat0732
nat0762
nat0765
nat0400
nat0881
nat0882
nat0883
nat0884
nat0885
nat0886
nat0887
nat0888
nat0889
nat0890
nat0866
nat0867
nat0836
nat0565
nat0567
nat0621
nat0622
nat0623
nat0628
nat0596
nat0597
nat0598
nat0599
nat0600
nat0601
nat0602
nat0603
nat0604
nat0605
nat0606
nat0607
nat0608
nat0609
nat0610
nat0611
nat0612
nat0613
nat0614
nat0615
nat0616
nat0617
nat0618
nat0619
nat0620
nat0583
nat0591
nat0388
nat0363
nat0543
nat0515
nat0644
nat0645
nat0646
nat0647
nat0648
nat0649
nat0650
nat0651
nat0652
nat0653
nat0654
nat0655
nat0803
nat0810
nat0818
nat0830
nat0417
nat0431
nat0434
nat0723
nat0891
nat0975
nat0190
nat0166
nat0201
nat0257
nat0258
nat0259
nat0260
nat0261
nat0262
nat0263
nat0264
nat0265
nat0266
nat0212
nat0213
nat0214
nat0215
nat0216
nat0217
nat0218
nat0219
nat0220
nat0221
nat0222
nat0223
nat0235
nat0236
nat0237
nat0238
nat0239
nat0240
nat0241
nat0242
nat0243
nat0244
nat0245
nat0246
nat0247
nat0248
nat0249
nat0250
nat0251
nat0252
nat0253
nat0254
nat0255
nat0256
nat0224
nat0225
nat0226
nat0227
nat0228
nat0229
nat0230
nat0231
nat0232
nat0233
nat0234
nat0202
nat0203
nat0204
nat0205
nat0206
nat0207
nat0208
nat0209
nat0210
nat0211
nat0318
nat0296
nat0297
nat0298
nat0299
nat0300
nat0301
nat0302
nat0303
nat0304
nat0305
nat0306
nat0282
nat0283
nat0284
nat0285
nat0286
nat0287
nat0288
nat0289
nat0290
nat0291
nat0292
nat0293
nat0294
nat0295
nat0315
nat0012
nat0013
nat0014
nat0015
nat0016
nat0017
nat0018
nat0019
nat0020
nat0021
nat0022
nat0150
nat0068
nat0069
nat0070
nat0071
nat0072
nat0073
nat0074
nat0075
nat0076
nat0077
nat0078
nat0079
nat0043
nat0044
nat0045
nat0046
nat0047
nat0048
nat0049
nat0050
nat0051
nat0052
nat0053
nat0054
nat0055
nat0056
nat0057
nat0058
nat0059
nat0060
nat0061
nat0062
nat0063
nat0064
nat0065
nat0066
nat0067
nat0032
nat0038
nat0000
nat0004

